A parallel sweeping preconditioner for heterogeneous 3D Helmholtz equations

A parallelization of a sweeping preconditioner for 3D Helmholtz equations without large cavities is introduced and benchmarked for several challenging velocity models. The setup and application costs of the sequential preconditioner are shown to be O({\gamma}^2 N^{4/3}) and O({\gamma} N log N), where {\gamma}({\omega}) denotes the modestly frequency-dependent number of grid points per Perfectly Matched Layer. Several computational and memory improvements are introduced relative to using black-box sparse-direct solvers for the auxiliary problems, and competitive runtimes and iteration counts are reported for high-frequency problems distributed over thousands of cores. Two open-source packages are released along with this paper: "Parallel Sweeping Preconditioner (PSP)" and the underlying distributed multifrontal solver, "Clique".

==> Tbl3.txt <==
A =

   1.4300e+00   9.1130e+01   5.9558e+03   3.8637e+05
   1.1300e+00   5.3980e+01   2.1855e+03   7.6863e+04
   3.0000e-01   4.8600e+00   7.8170e+01   1.2929e+03
   2.3000e-01   3.1500e+00   3.8200e+01   4.0732e+02
   2.3000e-01   3.7900e+00   6.3050e+01   1.0256e+03
   1.9000e-01   2.6600e+00   3.2480e+01   3.7828e+02



==> abstract.txt <==
A parallelization of a sweeping preconditioner for 3D Helmholtz equations without large cavities is introduced and benchmarked for several challenging velocity models.The setup and application costs of the sequential preconditioner are shown to be O(γ^2 N^{4/3}) and O(γ N log N), where γ(ω) denotes the modestly frequency-dependent number of grid points per Perfectly Matched Layer. Several computational and memory improvements are introduced relative to using black-box sparse-direct solvers for the auxiliary problems, and competitive runtimes and iteration counts are reported for high-frequency problems distributed over thousands of cores. Two open-source packages are released along with this paper: "Parallel Sweeping Preconditioner (PSP)" and the underlying distributed multifrontal solver, "Clique".

